Using Twitter Attribute Information to Predict Stock Prices

Being able to predict stock prices might be the unspoken wish of stock investors. Although stock prices are complicated to predict, there are many theories about what affects their movements, including interest rates, news and social media. With the help of Machine Learning, complex patterns in data can be identified beyond the human intellect. In this thesis, a Machine Learning model for time series forecasting is created and tested to predict stock prices. The model is based on a neural network with several layers of LSTM and fully connected layers. It is trained with historical stock values, technical indicators and Twitter attribute information retrieved, extracted and calculated from posts on the social media platform Twitter. These attributes are sentiment score, favourites, followers, retweets and if an account is verified. To collect data from Twitter, Twitter's API is used. Sentiment analysis is conducted with VADER. The results show that by adding more Twitter attributes, the MSE between the predicted prices and the actual prices improved by 3%. With technical analysis taken into account, MSE decreases from 0.1617 to 0.1437, which is an improvement of around 11%. The restrictions of this study include that the selected stock has to be publicly listed on the stock market and popular on Twitter and among individual investors. Besides, the stock markets' opening hours differ from Twitter, which constantly available. It may therefore introduce noises in the model.

==> images/figures-exp/exp1/readme.txt <==
verify the network is learning

0 epoch
MSE: 2.3665502
1 epoch
1.0556369

5 epoch
0.54105514

100 epochs
0.17158039

==> images/figures-exp/exp2/readme.txt <==
verify 1 col vs 2 cols

1 col: close price

2 cols: close, volume

==> images/figures-exp/exp3/readme.txt <==
Use col 3 col 2
3.1 only sentiment score
3.2 1-1-fix
3.3 1-1-fix/7000000


30 epochs
Use 6 cols
200
200
300
300
0.16170682

200
200
500
500
0.155

200
300
500
500
0.152

10 cols
0.14390812918634985
195.90689909147977


+sigmoid0.5-100 /1000
0.1438855758640722

/100
0.14375414752268742




Sigmoid 1-30
/10
198.88761288169923
0.14609787414510425


10 cols
201.6342472496561
0.14811550653027195

==> images/figures-exp/exp4/readme.txt <==
use only col 1 and 6
Use tweet 1-1-fix and sigmoid
